Dissipative Dark Substructure: The Consequences of Atomic Dark Matter on Milky Way Analog Subhalos

Using cosmological hydrodynamical zoom-in simulations, we explore the properties of subhalos in Milky Way analogs that contain a sub-component of Atomic Dark Matter (ADM). ADM differs from Cold Dark Matter (CDM) due to the presence of self interactions that lead to energy dissipation and bound-state formation, analogous to Standard Model baryons. This model can arise in complex dark sectors that are natural and theoretically-motivated extensions to the Standard Model. The simulations used in this work were carried out using GIZMO and utilize the FIRE-2 galaxy formation physics in the Standard Model baryonic sector. For the parameter points we consider, the ADM gas cools efficiently, allowing it to collapse to the center of subhalos. This increases a subhalo's central density and affects its orbit, with more subhalos surviving small pericentric passages. The subset of subhalos that host visible satellite galaxies have cuspier density profiles and smaller stellar-half-mass radii relative to CDM. The entire population of dwarf galaxies produced in the ADM simulations is much more compact than those seen in CDM simulations, unable to reproduce the entire diversity of observed dwarf galaxy structures. Additionally, we also identify a population of highly compact subhalos that consist nearly entirely of ADM and form in the central region of the host, where they can leave distinctive imprints in the baryonic disk. This work presents the first detailed exploration of subhalo properties in a strongly dissipative dark matter scenario, providing intuition for how other regions of ADM parameter space, as well as other dark sector models, would impact galactic-scale observables.

==> changelog.txt <==
Changes for journal submission:
- Added legend box in fig. 2
- Added a paragraph in section 3.4 about dynamical friction
- Turned linenumbers on for AJ submission
- Cut ~5 words out of abstract for AJ requirement
